Experi\^encias, Resultados e Reflex\~oes a partir do Gerenciamento de experimentos no Mundo Real com FANETs e VANTs -- Vers\~ao Estendida

In the research on FANETs (Flying Ad-Hoc Networks) and distributed coordination of UAVs (Unmanned Aerial Vehicles), also known as drones, there are many studies that validate their proposals through simulations. Simulations are important, but beyond them, there is also a need for real-world tests to validate the proposals and enhance results. However, field experiments involving drones and FANETs are not trivial, and this work aims to share experiences and results obtained during the construction of a testbed actively used in comparing simulations and field tests.

==> data-udp-taxa.txt <==
a,b
20,757
40,1040
60,522
80,1040
100,1040
120,1040
140,1040
160,1040
180,1040
200,1040

